Secure Outsourced Decryption for FHE-based Privacy-preserving Cloud Computing

The demand for processing vast volumes of data has surged dramatically due to the advancement of machine learning technology. Large-scale data processing necessitates substantial computational resources, prompting individuals and enterprises to turn to cloud services. Accompanying this trend is a growing concern regarding data leakage and misuse. Homomorphic encryption (HE) is one solution for safeguarding data privacy, enabling encrypted data to be processed securely in the cloud. However, the encryption and decryption routines of some HE schemes require considerable computational resources, presenting non-trivial work for clients. In this paper, we propose an outsourced decryption protocol for the prevailing RLWE-based fully homomorphic encryption schemes. The protocol splits the original decryption into two routines, with the computationally intensive part executed remotely by the cloud. Its security relies on an invariant of the NTRU-search problem with a newly designed blinding key distribution. Cryptographic analyses are conducted to configure protocol parameters across varying security levels. Our experiments demonstrate that the proposed protocol achieves up to a $67\%$ acceleration in the client's local decryption, accompanied by a $50\%$ reduction in space usage.

==> appendix.txt <==

\appendix

\subsection{General LWE based Cryptosystem: A Concise Introduction} \label{apdx:LWE}
We present a common design of the general LWE-based public key encryption scheme, encompassing the main processes of Parameters Setup, Key Generation, Encryption, and Decryption. 
% 这一节我们介绍 KYBER.CPAPKE 的高层面设计，包含 Key generation，encryption 和 decryption 三个主要流程。特别地，读者可以在这里了解到 KYBER 中的原解密算法流程。
\subsubsection{Parameters Setup} Let $\lambda$ be the input security parameter. One set the following parameters appropriately to instantiate a general LWE-based encryption scheme that achieves $2^\lambda$ security against known attacks:
\begin{itemize}
    \item Let ciphertext modulus $q = q(\lambda)$, plaintext modulus $t=t(\lambda)$ and degree $d = d(\lambda)$, which specifies the ring $R=\mathbb{Z}[X]/(X^d+1)$.
    \item Let the "dimension" $k=k(\lambda)$, a "key" distribution $\chi_{key}=\chi_{key}(\lambda)$ over $R$, an "error" distribution $\chi_{err} = \chi_{err}(\lambda)$ over $R$, a "public encryption" distribution $\chi_{enc}=\chi_{enc}$ over $R$, and an additional parameter $N = N(\lambda)$.
    \item Define $params = (q,t,d,N,k,\chi_{key},\chi_{err},\chi_{enc})$.
\end{itemize}

\subsubsection{Key Generation}
Given parameters $params$, the Key Generation conducts the following two steps:
\begin{itemize}
\item Generate a private key $sk = \mathbf{s} \in R_q^{k},$ where $ \mathbf{s}\leftarrow \chi_{key}^k$.
\item Let the private key be denoted as $\mathbf{s}$, and generate the public key $pk = (\mathbf{A},\mathbf{As}+\mathbf{e})$, where $\mathbf{A} \leftarrow_R R_q^{N\times k}$ and $\mathbf{e} \leftarrow \chi_{err}^{N}$. 
\end{itemize}
%Here, each coefficient of $\mathbf{s}$ and $\mathbf{e}$ follows a centered binomial distribution, while the components of $\mathbf{A}$ are uniformly and randomly sampled from $R_q$.

\begin{comment}
密钥生成环节主要包含以下两步：
\begin{itemize}
    \item 在 centered binomial distribution 中采样得到私钥 $sk \leftarrow \mathbf{s}, \mathbf{s}\in R_q^{k}$
    \item 令私钥为 $\mathbf{s}$，生成公钥 $pk = (\mathbf{A},\mathbf{As}+\mathbf{e}), \mathbf{A} \in R_q^{k\times k}, \mathbf{e} \in R_q^{k}$
\end{itemize}
%其中 $\mathbf{s}$ 和 $\mathbf{e}$ 的每个系数满足中心化二项分布(centered binominal distribution)，而 $\mathbf{A}$ 的每个分量均在 $R_q$ 中均匀随机采样得到。    
\end{comment}

\subsubsection{Encryption}
Let the public key be denoted as $(\mathbf{A},\mathbf{w})$ (where $\mathbf{w}=\mathbf{As}+\mathbf{e}$). A plaintext message $m\in R_t$ is encrypted into a ciphertext $(\mathbf{u},v) \in R_q^{k}\times R_q$ by computing:
\begin{equation}
(\mathbf{u},v)\leftarrow (\mathbf{A}^T\mathbf{r}+\mathbf{e_1},\mathbf{w}^T\mathbf{r}+e_2+\lceil \frac{q}{t}m \rfloor),
\end{equation}
where $\mathbf{r} \leftarrow \chi_{enc}^N$, $\mathbf{e}_1 \leftarrow \chi_{err}^N$, and $e_2\leftarrow \chi_{err}$.

\begin{comment}
令公钥为 $(\mathbf{w},\mathbf{A})$（其中 $\mathbf{w}=\mathbf{As}+\mathbf{e}$），加密环节将一个明文消息 $m\in R_q$（它的每项系数仅为 0 或 1）加密成一个 KYBER 密文$(\mathbf{u},v) \in R_q^{k}\times R_q$：
\begin{equation}
    (\mathbf{u},v)\leftarrow (\mathbf{A}^T\mathbf{r}+\mathbf{e_1},\mathbf{w}^T\mathbf{r}+e_2+\lceil \frac{q}{2}m \rfloor).
\end{equation}
其中 $\mathbf{r},\mathbf{e}_1,e_2$ 中每个系数也由中心化二项分布采样得到。    
\end{comment}

\subsubsection{Decryption}\label{sec: dec}
Let the private key be $\mathbf{s}$. The ciphertext $(\mathbf{u},v)\in R_q^{k}\times R_q$ is decrypted back into a plaintext message $m\in R_t$ by computing:
\begin{equation}
m \leftarrow \lceil \frac{t}{q} (v - \mathbf{s}^T\mathbf{u}) \rfloor \mod{t}.
\end{equation}
\begin{comment}
令私钥为 $\mathbf{s}$，解密环节将一个密文 $(\mathbf{u},v)\in R_q^{k}\times R_q$ 还原为一个明文消息 $m\in R_q$:
\begin{equation}
    m \leftarrow \frac{2}{q} (v - \mathbf{s}^T\mathbf{u} \mod{2}
\end{equation}
\end{comment}













As a response to this evolving landscape, researchers have
been focusing on cryptographic primitives rooted in the Learn-
ing With Errors (LWE) problem, a class of challenges that hold
promise in the face of quantum computing threats. The LWE
problem revolves around the task of solving a linear equation
system injected with a small amount of ”noise”[1], [2]. One
notable example is the KYBER public-key system [3], which
Identify applicable funding agency here. If none, delete this.
derives its security from a variant of LWE known as Module-
LWE. Moreover, advanced cryptographic schemes like fully
homomorphic encryption [4], [5], [6] also base their security
on another variant of LWE, known as Ring-LWE [7].
As cryptographic algorithms find widespread ap

==> aux.txt <==


% KYBER是一种基于格的加密方案，是一种公钥密码学体制。它利用了格的数学结构，提供了一个安全且高效的公钥加密和密钥交换解决方案。KYBER公钥体制的主要特点是使用了Ring-Learning with Errors（RLWE）问题作为其安全基础，特别适用于那些对抗量子计算攻击具有较高要求的场景。

With the booming development of the Internet of Things (IoT) and the widespread adoption of smart devices, there is a continuous surge in the generation and processing demands of massive data. In this context, cloud servers, as high-performance and highly scalable computing platforms, have rapidly emerged as the central hub for hosting numerous services.
% 随着物联网的蓬勃发展和智能设备的普及，大量数据的产生和处理需求不断增长。在这种背景下，云服务器作为高性能、高可扩展性的计算平台，迅速成为了承载众多服务的主要枢纽。
% A cloud server handles a vast amount of business on a daily basis, necessitating frequent utilization of cryptographic modules to ensure the security of its services. Ensuring the efficiency of cryptographic algorithms while maintaining the confidentiality of data and keys within the cloud server has become a matter of paramount importance. Specifically, 
Cloud servers are usually divided into multiple virtual environments which operate certain services. While these environments offer some degree of data isolation, their computing capabilities are subject to constraints like resource competition, and their protective measures for critical data such as encryption keys may not be entirely comprehensive. %For instance, if encryption and decryption operations require the frequent loading of keys into memory, there exists the risk of memory leaks leading to key exposure. 
Therefore, ensuring the efficiency of cryptographic algorithms while maintaining the confidentiality of data and keys within the cloud server has become a matter of paramount importance.
% 云服务器每天处理海量的业务，需要频繁地调用密码模块来确保业务的安全。那么如何在云服务器中高效地执行密码算法，同时保证数据、密钥的安全性就成了十分重要的问题。特别地，As cloud computing technology continues to evolve and find widespread applications, many services are often running in virtual machines on cloud servers. These environments 具有一定的数据隔绝功能，但它们的算力受多种因素限制，以及它们对密钥等重要数据的保护措施并不一定周全，例如如果密钥需要被频繁地加载到内存中参与加密，解密运算，就存在内存泄露而导致密钥泄露的风险。


Operations such as modular exponentiation and modular inversion, which consume considerable time, are contemplated as modules to be outsourced in these protocols. However, with the emergence of quantum algorithms such as Shor's algorithm, traditional encryption systems like RSA public key encryption become vulnerable in the face of quantum computers. Therefore, there is an urgent need to update the cryptographic modules in the industry to be supported by quantum-resistant cryptographic algorithms. Recently, a new breed of quantum-resistant cryptographic algorithms has emerged, rooted in a class of challenging problems known as Learning With Errors (LWE). 

The LWE problem revolves around the task of solving a system of linear equations that has been injected with a small amount of "noise." This problem serves as a fundamental building block in cryptographic applications, especially in the realm of constructing lattice-based encryption schemes. Notably, the KYBER public-key system, as an example, derives its security from the hardness of a variant of LWE known as Module-LWE, thereby providing a certain level of resilience, particularly against potential quantum computing attacks. Furthermore, contemporary state-of-the-art fully homomorphic encryption schemes also draw upon the difficulty of a variant of LWE called Ring-LWE for their design.

The aforementioned challenges motivate us to find a solution to enhance the security of key storage and the efficiency of cryptographic algorithms for post-quantum cryptographic encryption schemes in cloud server scenarios. Our contributions are listed in the following.

\subsection*{Contributions}
\begin{itemize}
    \item We design a distributed decryption protocol for the general-LWE-based public key encryption scheme, which includes a distributed private key storage method and a verifiable distributed decryption method. 
    \item We implement our distributed protocol based on specific well-known encryption schemes. We then compare the efficiency of our protocol with that of the original schemes, demonstrating that our solution surpasses the original approaches in terms of computational efficiency.
    %We implement our distributed protocol on specific known encryption schemes, 并将我们的协议的效率与这些原方案的效率进行比较, highlighting that our solution outperforms 原方案 in terms of computational efficiency.
and scalability
\end{itemize}

%Examples of such algorithms include KYBER, which has successfully passed the final round of selection by NIST for post-quantum public key encryption, along with numerous fully homomorphic encryption schemes. In the coming times, these LWE-based cryptographic systems are anticipated to gain widespread adoption in reality, ensuring the security of networks in the post-quantum era. %最近，有设计出抗量子密码算法，他们基于一类称为 LWE 的困难问题，例如通过了NIST最后一轮选拔的后量子公钥体制的 KYBER，以及众多全同态加密算法。在接下来的时间里这类基于 LWE 的密码体制会在现实中逐渐普及以确保后量子时代中的网络安全。



%随着云计算技术的不断演进和广泛应用，许多服务往往以虚拟机的形式在云服务器上运行，这些虚拟机每天需要处理海量的服务请求，这也就伴随着海量的密码算法模块的调用与执行。那么如何提高密码算法的执行效率，同时确保密钥、数据的安全就成为了非常重要的问题。
%另外，随着 shor 等量子算法的提出，传统加密体制如（RSA公钥体制等）在量子计算机面前已变得十分脆弱，因此迫切需要将产业的密码模块更新为由抗量子密码算法支持的模块。
%本文为基于 LWE 类困难问题的加密体制设计了分布式密钥存储与解密计算协议，为云服务器场景下提高新型抗量子密码算法的密钥存储安全与解密算法效率问题提供了解决方案。
\begin{comment}
    \section{Related Work} \label{related work}
\subsection{Outsourcing Cryptographic Computation}
% RSA 相关外包。 % ECC 相关外包 % 密码外包就无可避免地需要考虑密钥安全性。 
% 分布式外包运算已经被人研究了很久了。和我们最相关的是线性代数运算的外包。
Researchers have devised numerous protocols for the outsourcing of Cryptographic Computation. It is widely acknowledged that an effective outsourcing scheme should fulfill the following criteria: 
\begin{itemize}
    \item \textit{Efficiency}: The local computational load within the outsourcing scheme should be lesser than that of the original scheme, aiming to alleviate the computational burden on the local machine.
    \item \textit{Confidentiality}: The outsourcing party should remain oblivious to any confidential information.
    \item \textit{Verifiability}: The outsourced results should possess verifiability, especially when dealing with malicious outsourcing entities.
\end{itemize}
We contend that an enhanced outsourcing protocol should also encompass the following element:
\begin{itemize}
    \item \textit{Key Isolability}: During the execution of Cryptographic Computation through the outsourcing protocol, the local machine need not overtly invoke the key, thereby diminishing the risk of local key exposure.
\end{itemize}
Currently, the prevailing focus of outsourced protocols pertains mainly to the most prevalent public key algorithm, RSA. Operations such as modular exponentiation and modular inversion, which consume considerable time, have been contemplated as modules to be outsourced in these protocols. Nevertheless, existing outsourcing protocols predominantly address the aforementioned first three attributes, without delving into discussions regarding the fourth element.
% 研究者们对 Cryptographic Computation 的外包设计过许协议，普遍认为，一个好的外包方案需要满足以下要素：(i) 效率：外包方案中的本地计算量需要小于原方案的计算量，以达到减少本地机器的计算负担效果。(ii) 保密性：外包方不能获知任何与秘密相关的信息。(iii) 可验证性：面对恶意的外包方时，外包结果要具备可验证性。
% 我们认为一个更好的外包协议，还应包含以下要素：(iv) Key Isolability：本地机器在使用外包协议进行 Cryptographic Computation时，无需显式地在本地调用密钥，从而减少密钥在本地被泄露的风险。
% 目前现有的协议外包的对象基本为当前最流行的公钥算法 RSA，它里面最耗时的运算：模幂运算与模逆运算都有被考虑作为协议中被外包计算的模块。然而，现有的外包协议大多只考虑到上述的前三个特性，而没有对第四个要素进行讨论。
\subsection{LWE based Cryptosystem}
% LWE 问题是关于解一个被注入了少量“噪声”的线性方程组，可以将格困难问题规约到它上。LWE 问题的应用主要集中在构建基于格的加密方案，如 KYBER 公钥体制，基于 LWE 的变体 M-LWE 的困难性来提供一定程度的安全性，尤其是在抵抗量子计算攻击方面。另外目前主流的全同态加密方案如 CKKS，BGV，BFV，TFHE 也都是基于变体 R-LWE 的困难性进行设计的。 
The LWE problem revolves around the task of solving a system of linear equations that has been injected with a small amount of "noise." This problem serves as a fundamental building block in cryptographic applications, especially in the realm of constructing lattice-based encryption schemes. Notably, the KYBER public-key system, as an example, derives its security from the hardness of a variant of LWE known as Module-LWE, thereby providing a certain level of resilience, particularly against potential quantum computing attacks. Furthermore, contemporary state-of-the-art fully homomorphic encryption schemes like CKKS, BGV, BFV, and TFHE also draw upon the difficulty of a variant of LWE called Ring-LWE for their design.
\end{comment}

